Meltdown

The security of computer systems fundamentally relies on memory isolation, e.g., kernel address ranges are marked as non-accessible and are protected from user access. In this paper, we present Meltdown. Meltdown exploits side effects of out-of-order execution on modern processors to read arbitrary kernel-memory locations including personal data and passwords. Out-of-order execution is an indispensable performance feature and present in a wide range of modern processors. The attack works on different Intel microarchitectures since at least 2010 and potentially other processors are affected. The root cause of Meltdown is the hardware. The attack is independent of the operating system, and it does not rely on any software vulnerabilities. Meltdown breaks all security assumptions given by address space isolation as well as paravirtualized environments and, thus, every security mechanism building upon this foundation. On affected systems, Meltdown enables an adversary to read memory of other processes or virtual machines in the cloud without any permissions or privileges, affecting millions of customers and virtually every user of a personal computer. We show that the KAISER defense mechanism for KASLR has the important (but inadvertent) side effect of impeding Meltdown. We stress that KAISER must be deployed immediately to prevent large-scale exploitation of this severe information leakage.

==> data/fr-toy.csv <==
data time
0 400
1 402
2 430
3 430
4 426
5 420
6 416
7 394
8 406
9 454
10 448
11 420
12 412
13 416
14 426
15 438
16 416
17 444
18 408
19 448
20 496
21 398
22 430
23 480
24 392
25 436
26 436
27 400
28 400
29 476
30 406
31 400
32 450
33 432
34 424
35 408
36 432
37 410
38 428
39 434
40 446
41 406
42 410
43 422
44 470
45 396
46 464
47 408
48 394
49 404
50 458
51 452
52 402
53 432
54 430
55 406
56 418
57 464
58 410
59 438
60 412
61 432
62 484
63 416
64 426
65 404
66 416
67 428
68 404
69 426
70 420
71 426
72 428
73 392
74 418
75 402
76 398
77 432
78 504
79 414
80 452
81 430
82 428
83 402
84 214
85 432
86 406
87 450
88 452
89 420
90 442
91 442
92 394
93 408
94 420
95 400
96 448
97 514
98 410
99 416
100 400
101 428
102 430
103 410
104 428
105 404
106 458
107 404
108 426
109 422
110 434
111 432
112 400
113 412
114 416
115 422
116 394
117 410
118 422
119 434
120 408
121 408
122 424
123 416
124 426
125 420
126 442
127 426
128 402
129 430
130 438
131 432
132 438
133 426
134 420
135 432
136 416
137 456
138 406
139 436
140 438
141 412
142 392
143 404
144 400
145 400
146 398
147 420
148 402
149 424
150 402
151 422
152 402
153 446
154 412
155 416
156 430
157 420
158 410
159 420
160 450
161 390
162 410
163 426
164 418
165 450
166 412
167 426
168 404
169 432
170 412
171 514
172 420
173 400
174 400
175 402
176 406
177 424
178 428
179 424
180 430
181 426
182 432
183 394
184 434
185 410
186 448
187 414
188 424
189 400
190 416
191 420
192 402
193 406
194 422
195 422
196 418
197 408
198 418
199 416
200 400
201 432
202 442
203 432
204 458
205 418
206 404
207 404
208 432
209 470
210 400
211 434
212 402
213 398
214 408
215 394
216 406
217 398
218 400
219 404
220 422
221 406
222 422
223 410
224 452
225 432
226 404
227 424
228 448
229 402
230 428
231 406
232 392
233 422
234 394
235 404
236 408
237 432
238 398
239 420
240 396
241 422
242 394
243 412
244 496
245 410
246 398
247 406
248 432
249 398
250 432
251 424
252 426
253 416
254 404
255 408

